The Complex Multi-Wavelength Morphology of the Peculiar Compact Galaxy Group IC 2431

We present new Chandra X-ray imaging spectroscopy of the compact galaxy group IC 2431, and compare with archival ultraviolet, optical, infrared, and radio images. IC 2431 is a starburst system containing three tidally-distorted disk galaxies. All three galaxies may have active nuclei. One galaxy is classified as an AGN based on its optical spectrum, a second is identified as a possible X-ray AGN based on the Chandra data, and the third galaxy may host a radio AGN. In optical images, a prominent dust lane crosses the southern galaxy, while Spitzer infrared images show a dusty bridge connecting the two brightest galaxies. Chandra maps reveal a massive (2 x 10^7 M(sun)) concentration of hot gas between these two galaxies, as well as several other knots of hot gas and non-thermal emission. The unabsorbed X-ray luminosity of the hot gas in IC 2431 is ~ 1 x 10^42 erg/s, which is enhanced by about a factor of four relative to the star formation rate, compared to other star-forming galaxies. In radio maps, a bright jet/ridge of radio continuum emission extends 4 kpc from one nucleus. We compare the properties of IC 2431 with those of other interacting galaxy systems, and discuss two different scenarios that may account for the peculiarities of IC 2431: ram pressure stripping of the interstellar medium during a head-on collision between two galaxies, or an AGN-powered radio jet that has been distorted by an interaction with interstellar gas during a tidal encounter between galaxies.

==> reply_to_referee.txt <==

Reply to the referee's review of the paper originally titled
"The Complex X-ray/UV/Optical/IR/Radio Morphology of the
Peculiar Compact Galaxy Group IC 2431"
by B. J. Smith, R. Soria, D. Swartz, M. L. Giroux, C. Struck, 
and R. Urquhart.

We thank the referee for their careful reading of the paper and detailed 
comments that greatly improved the paper.  Below we provide the 
referee's comments, each followed by a list of changes we made 
to the paper in response to the referee report.  
We have boldfaced these changes in the paper itself.

1) The term "X-Ray/UV/Optical/IR/Radio" in the title covers essentially 
all traditionally observed wavelengths. Could the title be simplified 
with the term "multi-wavelength morphology"?

>>We have changed the title of the paper to 
"The Complex Multi-Wavelength Morphology of the Peculiar Compact 
Galaxy Group IC 2431".

2) Section 2.1: Please provide the program ID for the HST image and 
clarify the source of the image that was used (MAST archive, Hubble 
Legacy Archive, or some other source).  HST images often show small 
astrometric errors, which need to be corrected for accurate 
multi wavelength registration. Can the authors comment on the 
astrometric accuracy of the images used, and whether any astrometric 
corrections needed to be applied?

>>>We have added the proposal ID to the first sentence of Section 2.1.  
In Section 2.1, we also added the source of the HST image (MAST) 
and noted that we confirmed its registration using Gaia 
astrometric stars. 

3) Figure 2: Please state the size of the images or provide a 
scale bar.  Please ensure that this information is present for all 
figures which present images of the sky.

>>>We have added the field of view to the captions of Figure 2 and Figure 9.

4) Line 172: "...from the nucleus." From the paper text preceding this line, 
it is not clear where the nucleus of Galaxy A actually is. Please state the 
nuclear coordinates and indicate them clearly in Figure 1 or Figure 2.

Please motivate here why the given location is considered to be the nucleus. 
With the complex, dust-extinguished structure of Galaxy A, it is difficult to 
tie down a nucleus visually. I assume the location of the hard Chandra point 
source and the radio core suggests the location of the AGN, and a likely 
centre of mass. However, this is only brought up later in the paper, 
so a clarification is suitable at this point. This may take the form of 
a forward reference to the next subsection.

>>>In Section 2.3, we added the sentence: "The position of the mid-infrared
maximum in Galaxy A is coincident within the uncertainties
with the hard X-ray peak (see Section 2.4), which we assume
is the galactic nucleus.".  Then in Section 2.4 we revised the sentences 
about the galactic nucleus to read: "We assume that the X-ray source labeled #3
in Figure 3 at 9h 4m 34.98s, 14d 35' 3.8" is the galactic nucleus of 
Galaxy A, as its position agrees with that of the 4.86 GHz radio continuum 
maximum (see Section 2.5), and it is coincident within the positional 
uncertainties with the Spitzer mid-IR maximum and the 2MASS near-IR
peak in Galaxy A.".  For completeness, we also added the 
coordinates to the apparent nucleus of Galaxy B to the text
in Section 2.4.   Instead of overlaying these positions onto the larger
field of view pictures in Figure 1 and Figure 2, we instead added their
locations on the zoomed-in views of the optical and IR images 
in the top two left panels in Figure 3.

5) Line 249: "... 4" to the northeast". I gauge that the radio ridge-like 
feature extends to the NW, not the NE.

Related to this, please ensure that the directions of N and E are either 
stated in the caption or indicated clearly in all figures.

>>>We have corrected this sentence to read "to the northwest". We
have also added the information "north is up and east to the left" to
all the relevant figures.

6) Please consider using larger fontsizes for some of the figures in which 
labels for colorbars can currently be hard to read, e.g., Figure 7.

>>>We increased the font size for the labels on the colorbars for Figure 7.

7) Fix large white spaces in between plots and labels seen in some figures, 
e.g., Figure 10.

>>>We removed the white spaces in between plots and labels in both 
Figure 10 and Figure 4.

8) Figure 17: A key similar to Figure 16 would be very useful to include 
here, and this will reduce the level of detail in the caption, allowing 
the authors to concentrate on the key take-away information.

In relation to the figures that compare the properties of the whole system, 
the galaxies, and the sub-regions against samples from the literature, 
I find the current approach of diverse colors and points difficult to parse. 
I'd strongly suggest using a scheme to classify the data visually using 
colors and points in a consistent fashion. For e.g., all data from the 
IC 2431 system could be a fixed color or couple of colors, with large 
clear symbols of a few different kinds. The different classes of comparison 
galaxies could share a similar color and be portrayed with a fixed set of 
points. A few key systems, such as the Taffy galaxy, could be identified 
by an annotation in all figures, as needed.

At present, trying to link the various statements in the text to the 
figures using the current key is quite difficult. Some of the points 
for different systems look almost the same because of similar colors 
and symbols.

>>>We have revised the color schemes of Figures 16, 17, 18, 19, 
and 20 as suggested, and added legends to all of these plots defining 
the symbols.   Most of the comparison galaxies are now plotted as small 
black symbols, except for the special systems of note.  The IC 2431 data 
points are now limited to a few colors.  We have revised the 
captions accordingly.

Sec 4.5: The authors assume that all galaxies in the system are 
gas-rich spirals. However, one may argue that Galaxy C could have 
started off in the merger as a more evolved galaxy because it currently 
appears more quenched than the other two galaxies in the group. Its 
tidal structure does indicate a substantial disk, but it also shows very 
little gas in the associated tidal tails. The authors do consider a 
situation where the gas in Galaxy C was stripped during a first pass 
in the merger, which is certainly reasonable. However, if Galaxy C 
was already a gas-poor disk galaxy, an S0, then the fraction of the 
galaxies in the group that are E/S0 would be 0.33, not 0.0, which 
has implications for some of the discussion surrounding Figure 18.


I have no issues with the current discussion, and am happy to have it 
left as it is, but I wanted to raise the point that the initial 
morphological make-up of the group may not be as clear as the authors 
assume.

>>>In Section 4.5, at the end of the second paragraph, we added 
the sentence: "It is also possible that Galaxy C, which is more 
quenched than the other two galaxies, is an S0 rather than 
spiral galaxy."

>>>We also added two sentences to the first paragraph of Section 5.1:

Galaxy C has a moderate SFR of 0.5 $-$ 1 M(sun)/yr (Table 2), which
places it near the star-forming main sequence (e.g.,
Saintonge et al. 2016; Trussler et al. 2020),
thus it has a typical star formation rate for its stellar
mass compared to normal star-forming galaxies, similar to that 
of normal spiral galaxies with similar stellar mass
(Smith et al. 2022; Smith et al. 2024).
In contrast, Galaxies A and B have SFRs that are
enhanced relative to the main sequence by
factors of about 6 and 15, respectively.

Data Editor's review :
One of our data editors has reviewed your initial manuscript 
submission and has the following suggestion(s) to help improve 
the data, software citation and/or overall content. 
Please treat this as you would a reviewer's comments and 
respond accordingly in your report to the science editor. 
Questions can be sent directly to the data editors at 
data-editors@aas.org.

Manuscripts describing the analysis of data produced by 
the Chandra X-ray Observatory should cite the dataset 
employed through a Chandra Data Collection Digital Object 
Identifier (CDC DOI). By including the CDC DOI in the 
manuscript, readers will be able to get to the data 
permanently stored in the Chandra archive in just one click. 
CDC DOIs can be created by submitting a request through 
selecting the first choice on this webform:

https://cxc.harvard.edu/cgi-gen/cda/specreq

More details on the CDC DOIs are given in the online documentation at

https://cxc.cfa.harvard.edu/cda/cdc_doi.html

The authors can add text like this to the revised manuscript:

"This paper employs a list of Chandra datasets, obtained by the 
Chandra X-ray Observatory, contained in the Chandra Data 
Collection ~\dataset[DOI: X]{https://doi.org/X}."

>>>We have created a CDC DOI, and have added a mention of it to 
the end of the paper after the summary.

